RAPTOR II: Polarized radiative transfer in curved spacetime

Accreting supermassive black holes are sources of polarized radiation that propagates through highly curved spacetime before reaching the observer. In order to help interpret observations of such polarized emission, accurate and efficient numerical schemes for polarized radiative transfer in curved spacetime are needed. In this manuscript we extend our publicly available radiative transfer code RAPTOR to include polarization. We provide a brief review of different codes and methods for covariant polarized radiative transfer available in the literature and existing codes, and present an efficient new scheme. For the spacetime-propagation aspect of the computation, we develop a compact, Lorentz-invariant representation of a polarized ray. For the plasma-propagation aspect of the computation, we perform a formal analysis of the stiffness of the polarized radiative-transfer equation with respect to our explicit integrator, and develop a hybrid integration scheme that switches to an implicit integrator in case of stiffness, in order to solve the equation with optimal speed and accuracy for all possible values of the local optical/Faraday thickness of the plasma. We perform a comprehensive code verification by solving a number of well-known test problems using RAPTOR and comparing its output to exact solutions. We also demonstrate convergence with existing polarized radiative-transfer codes in the context of complex astrophysical problems. RAPTOR is capable of performing polarized radiative transfer in arbitrary, highly curved spacetimes. This capability is crucial for interpreting polarized observations of accreting black holes, which can yield information about the magnetic-field configuration in such accretion flows. The efficient formalism implemented in RAPTOR is computationally light and conceptually simple. The code is publicly available.

==> 2007 (1).03045/RAPTOR II Polarized radiative transfer in curved spacetime/oldtext.txt <==
old text



To recast eq.~\ref{eqn:covariant_transfer_eqn} into a form that is amenable to direct integration along a null geodesic, we substitute the action of the covariant derivative on a rank $(2,0)$ tensor to obtain
\begin{equation}
k^{\alpha} \left[ \frac{\partial N^{\mu \nu}}{\partial x^{\alpha}} + \Gamma^{\mu}_{\alpha \rho} N^{\rho \nu} + \Gamma^{\nu}_{\alpha \rho} N^{\mu \rho} \right] = J^{\mu \nu} + H^{\mu \nu \kappa \lambda} N_{\kappa \lambda},
\label{eqn:covariant_transfer_eqn_rewritten}
\end{equation}
where $\Gamma^{\mu}_{\alpha \rho}$ denotes the connection in the form of the Christoffel symbol of the second kind. Noting that $\rm{d}/\rm{d}\lambda = k^{\mu} \partial/\partial x^{\mu}$, we can rewrite eq.~\ref{eqn:covariant_transfer_eqn_rewritten} to find
\begin{equation}
\frac{\rm{d} N^{\mu \nu}}{\rm{d}\lambda} = J^{\mu \nu} + H^{\mu \nu \kappa \lambda} N_{\kappa \lambda} + k^{\alpha} \left[ \Gamma^{\mu}_{\alpha \rho} N^{\rho \nu} + \Gamma^{\nu}_{\alpha \rho} N^{\mu \rho} \right].
\label{eqn:covariant_transfer_eqn_rewritten2}
\end{equation}



The emission tensor, which we evaluate in the plasma frame, is given by
%TODO: CLARIFY THIS, WHICH FRAME IS IT IN? PAPER MENTIONS "STOKES BASIS" BUT THIS IS NOT DEFINED 
\begin{equation}
J^{(a) (b)} \equiv 
\renewcommand{\arraystretch}{1.2}
   h \nu \left(
         \begin{array}{cccc}
0 & 0 & 0 & 0 \\
0 & j_I + j_Q & j_U + i j_V & 0 \\
0 & j_U - i j_V & j_I - j_Q & 0 \\
0 & 0 & 0 & 0 
        \end{array}
    \right),
\end{equation}
where $j$ are emission coefficients for the four Stokes parameters (Section \ref{sec:coefficients}). %TODO: MAKE SECTION FOR EMISSION COEFFICIENTS



The Faraday response tensor may be decomposed as follows:
\begin{subequations}
\begin{align}
H^{\mu \nu \kappa \lambda} =& A^{\mu \nu \kappa \lambda} + R^{\mu \nu \kappa \lambda}, \\
A^{\mu \nu \kappa \lambda} \equiv& \frac{1}{2}\left( g^{\nu \lambda} A^{\mu \kappa} + g^{\mu \kappa} A^{\lambda \nu} \right), \\
R^{\mu \nu \kappa \lambda} \equiv& \frac{1}{2}\left( g^{\nu \lambda} R^{\mu \kappa} + g^{\mu \kappa} R^{\lambda \nu} \right),
\end{align}
\end{subequations}
where $A^{\mu \nu \kappa \lambda}$ and $R^{\mu \nu \kappa \lambda}$ denote the absorption and Faraday rotation parts of $H^{\mu \nu \kappa \lambda}$. Their components $A^{\mu \nu}$ and $R^{\mu \nu}$ are given in the plasma frame by
\begin{equation}
A^{(a) (b)} \equiv 
\renewcommand{\arraystretch}{1.2}
   h \nu \left(
         \begin{array}{cccc}
0 & 0 & 0 & 0 \\
0 & \alpha_I + \alpha_Q & \alpha_U + i \alpha_V & 0 \\
0 & \alpha_U - i \alpha_V & \alpha_I - \alpha_Q & 0 \\
0 & 0 & 0 & 0 
        \end{array}
    \right)
\end{equation}
and
\begin{equation}
R^{(a) (b)} \equiv 
\renewcommand{\arraystretch}{1.2}
    -i h \nu \left(
         \begin{array}{cccc}
0 & 0 & 0 & 0 \\
0 & r_Q & r_U + i r_V & 0 \\
0 & r_U - i r_V & -r_Q & 0 \\
0 & 0 & 0 & 0 
        \end{array}
    \right),
\end{equation}
respectively, where $h\nu$ is the photon energy of the ray and $\alpha$ and $r$ are absorption and Faraday rotation coefficients (Section \ref{sec:coefficients}). %TODO: MAKE SECTION FOR THESE COEFFS AND REFERENCE TO IT

%\subsection{Transformation to observer frame}

==> 2007 (1).03045/oldtext.txt <==
old text



To recast eq.~\ref{eqn:covariant_transfer_eqn} into a form that is amenable to direct integration along a null geodesic, we substitute the action of the covariant derivative on a rank $(2,0)$ tensor to obtain
\begin{equation}
k^{\alpha} \left[ \frac{\partial N^{\mu \nu}}{\partial x^{\alpha}} + \Gamma^{\mu}_{\alpha \rho} N^{\rho \nu} + \Gamma^{\nu}_{\alpha \rho} N^{\mu \rho} \right] = J^{\mu \nu} + H^{\mu \nu \kappa \lambda} N_{\kappa \lambda},
\label{eqn:covariant_transfer_eqn_rewritten}
\end{equation}
where $\Gamma^{\mu}_{\alpha \rho}$ denotes the connection in the form of the Christoffel symbol of the second kind. Noting that $\rm{d}/\rm{d}\lambda = k^{\mu} \partial/\partial x^{\mu}$, we can rewrite eq.~\ref{eqn:covariant_transfer_eqn_rewritten} to find
\begin{equation}
\frac{\rm{d} N^{\mu \nu}}{\rm{d}\lambda} = J^{\mu \nu} + H^{\mu \nu \kappa \lambda} N_{\kappa \lambda} + k^{\alpha} \left[ \Gamma^{\mu}_{\alpha \rho} N^{\rho \nu} + \Gamma^{\nu}_{\alpha \rho} N^{\mu \rho} \right].
\label{eqn:covariant_transfer_eqn_rewritten2}
\end{equation}



The emission tensor, which we evaluate in the plasma frame, is given by
%TODO: CLARIFY THIS, WHICH FRAME IS IT IN? PAPER MENTIONS "STOKES BASIS" BUT THIS IS NOT DEFINED 
\begin{equation}
J^{(a) (b)} \equiv 
\renewcommand{\arraystretch}{1.2}
   h \nu \left(
         \begin{array}{cccc}
0 & 0 & 0 & 0 \\
0 & j_I + j_Q & j_U + i j_V & 0 \\
0 & j_U - i j_V & j_I - j_Q & 0 \\
0 & 0 & 0 & 0 
        \end{array}
    \right),
\end{equation}
where $j$ are emission coefficients for the four Stokes parameters (Section \ref{sec:coefficients}). %TODO: MAKE SECTION FOR EMISSION COEFFICIENTS



The Faraday response tensor may be decomposed as follows:
\begin{subequations}
\begin{align}
H^{\mu \nu \kappa \lambda} =& A^{\mu \nu \kappa \lambda} + R^{\mu \nu \kappa \lambda}, \\
A^{\mu \nu \kappa \lambda} \equiv& \frac{1}{2}\left( g^{\nu \lambda} A^{\mu \kappa} + g^{\mu \kappa} A^{\lambda \nu} \right), \\
R^{\mu \nu \kappa \lambda} \equiv& \frac{1}{2}\left( g^{\nu \lambda} R^{\mu \kappa} + g^{\mu \kappa} R^{\lambda \nu} \right),
\end{align}
\end{subequations}
where $A^{\mu \nu \kappa \lambda}$ and $R^{\mu \nu \kappa \lambda}$ denote the absorption and Faraday rotation parts of $H^{\mu \nu \kappa \lambda}$. Their components $A^{\mu \nu}$ and $R^{\mu \nu}$ are given in the plasma frame by
\begin{equation}
A^{(a) (b)} \equiv 
\renewcommand{\arraystretch}{1.2}
   h \nu \left(
         \begin{array}{cccc}
0 & 0 & 0 & 0 \\
0 & \alpha_I + \alpha_Q & \alpha_U + i \alpha_V & 0 \\
0 & \alpha_U - i \alpha_V & \alpha_I - \alpha_Q & 0 \\
0 & 0 & 0 & 0 
        \end{array}
    \right)
\end{equation}
and
\begin{equation}
R^{(a) (b)} \equiv 
\renewcommand{\arraystretch}{1.2}
    -i h \nu \left(
         \begin{array}{cccc}
0 & 0 & 0 & 0 \\
0 & r_Q & r_U + i r_V & 0 \\
0 & r_U - i r_V & -r_Q & 0 \\
0 & 0 & 0 & 0 
        \end{array}
    \right),
\end{equation}
respectively, where $h\nu$ is the photon energy of the ray and $\alpha$ and $r$ are absorption and Faraday rotation coefficients (Section \ref{sec:coefficients}). %TODO: MAKE SECTION FOR THESE COEFFS AND REFERENCE TO IT

%\subsection{Transformation to observer frame}

==> RAPTOR II Polarized radiative transfer in curved spacetime/oldtext.txt <==
old text



To recast eq.~\ref{eqn:covariant_transfer_eqn} into a form that is amenable to direct integration along a null geodesic, we substitute the action of the covariant derivative on a rank $(2,0)$ tensor to obtain
\begin{equation}
k^{\alpha} \left[ \frac{\partial N^{\mu \nu}}{\partial x^{\alpha}} + \Gamma^{\mu}_{\alpha \rho} N^{\rho \nu} + \Gamma^{\nu}_{\alpha \rho} N^{\mu \rho} \right] = J^{\mu \nu} + H^{\mu \nu \kappa \lambda} N_{\kappa \lambda},
\label{eqn:covariant_transfer_eqn_rewritten}
\end{equation}
where $\Gamma^{\mu}_{\alpha \rho}$ denotes the connection in the form of the Christoffel symbol of the second kind. Noting that $\rm{d}/\rm{d}\lambda = k^{\mu} \partial/\partial x^{\mu}$, we can rewrite eq.~\ref{eqn:covariant_transfer_eqn_rewritten} to find
\begin{equation}
\frac{\rm{d} N^{\mu \nu}}{\rm{d}\lambda} = J^{\mu \nu} + H^{\mu \nu \kappa \lambda} N_{\kappa \lambda} + k^{\alpha} \left[ \Gamma^{\mu}_{\alpha \rho} N^{\rho \nu} + \Gamma^{\nu}_{\alpha \rho} N^{\mu \rho} \right].
\label{eqn:covariant_transfer_eqn_rewritten2}
\end{equation}



The emission tensor, which we evaluate in the plasma frame, is given by
%TODO: CLARIFY THIS, WHICH FRAME IS IT IN? PAPER MENTIONS "STOKES BASIS" BUT THIS IS NOT DEFINED 
\begin{equation}
J^{(a) (b)} \equiv 
\renewcommand{\arraystretch}{1.2}
   h \nu \left(
         \begin{array}{cccc}
0 & 0 & 0 & 0 \\
0 & j_I + j_Q & j_U + i j_V & 0 \\
0 & j_U - i j_V & j_I - j_Q & 0 \\
0 & 0 & 0 & 0 
        \end{array}
    \right),
\end{equation}
where $j$ are emission coefficients for the four Stokes parameters (Section \ref{sec:coefficients}). %TODO: MAKE SECTION FOR EMISSION COEFFICIENTS



The Faraday response tensor may be decomposed as follows:
\begin{subequations}
\begin{align}
H^{\mu \nu \kappa \lambda} =& A^{\mu \nu \kappa \lambda} + R^{\mu \nu \kappa \lambda}, \\
A^{\mu \nu \kappa \lambda} \equiv& \frac{1}{2}\left( g^{\nu \lambda} A^{\mu \kappa} + g^{\mu \kappa} A^{\lambda \nu} \right), \\
R^{\mu \nu \kappa \lambda} \equiv& \frac{1}{2}\left( g^{\nu \lambda} R^{\mu \kappa} + g^{\mu \kappa} R^{\lambda \nu} \right),
\end{align}
\end{subequations}
where $A^{\mu \nu \kappa \lambda}$ and $R^{\mu \nu \kappa \lambda}$ denote the absorption and Faraday rotation parts of $H^{\mu \nu \kappa \lambda}$. Their components $A^{\mu \nu}$ and $R^{\mu \nu}$ are given in the plasma frame by
\begin{equation}
A^{(a) (b)} \equiv 
\renewcommand{\arraystretch}{1.2}
   h \nu \left(
         \begin{array}{cccc}
0 & 0 & 0 & 0 \\
0 & \alpha_I + \alpha_Q & \alpha_U + i \alpha_V & 0 \\
0 & \alpha_U - i \alpha_V & \alpha_I - \alpha_Q & 0 \\
0 & 0 & 0 & 0 
        \end{array}
    \right)
\end{equation}
and
\begin{equation}
R^{(a) (b)} \equiv 
\renewcommand{\arraystretch}{1.2}
    -i h \nu \left(
         \begin{array}{cccc}
0 & 0 & 0 & 0 \\
0 & r_Q & r_U + i r_V & 0 \\
0 & r_U - i r_V & -r_Q & 0 \\
0 & 0 & 0 & 0 
        \end{array}
    \right),
\end{equation}
respectively, where $h\nu$ is the photon energy of the ray and $\alpha$ and $r$ are absorption and Faraday rotation coefficients (Section \ref{sec:coefficients}). %TODO: MAKE SECTION FOR THESE COEFFS AND REFERENCE TO IT

%\subsection{Transformation to observer frame}

==> oldtext.txt <==
old text



To recast eq.~\ref{eqn:covariant_transfer_eqn} into a form that is amenable to direct integration along a null geodesic, we substitute the action of the covariant derivative on a rank $(2,0)$ tensor to obtain
\begin{equation}
k^{\alpha} \left[ \frac{\partial N^{\mu \nu}}{\partial x^{\alpha}} + \Gamma^{\mu}_{\alpha \rho} N^{\rho \nu} + \Gamma^{\nu}_{\alpha \rho} N^{\mu \rho} \right] = J^{\mu \nu} + H^{\mu \nu \kappa \lambda} N_{\kappa \lambda},
\label{eqn:covariant_transfer_eqn_rewritten}
\end{equation}
where $\Gamma^{\mu}_{\alpha \rho}$ denotes the connection in the form of the Christoffel symbol of the second kind. Noting that $\rm{d}/\rm{d}\lambda = k^{\mu} \partial/\partial x^{\mu}$, we can rewrite eq.~\ref{eqn:covariant_transfer_eqn_rewritten} to find
\begin{equation}
\frac{\rm{d} N^{\mu \nu}}{\rm{d}\lambda} = J^{\mu \nu} + H^{\mu \nu \kappa \lambda} N_{\kappa \lambda} + k^{\alpha} \left[ \Gamma^{\mu}_{\alpha \rho} N^{\rho \nu} + \Gamma^{\nu}_{\alpha \rho} N^{\mu \rho} \right].
\label{eqn:covariant_transfer_eqn_rewritten2}
\end{equation}



The emission tensor, which we evaluate in the plasma frame, is given by
%TODO: CLARIFY THIS, WHICH FRAME IS IT IN? PAPER MENTIONS "STOKES BASIS" BUT THIS IS NOT DEFINED 
\begin{equation}
J^{(a) (b)} \equiv 
\renewcommand{\arraystretch}{1.2}
   h \nu \left(
         \begin{array}{cccc}
0 & 0 & 0 & 0 \\
0 & j_I + j_Q & j_U + i j_V & 0 \\
0 & j_U - i j_V & j_I - j_Q & 0 \\
0 & 0 & 0 & 0 
        \end{array}
    \right),
\end{equation}
where $j$ are emission coefficients for the four Stokes parameters (Section \ref{sec:coefficients}). %TODO: MAKE SECTION FOR EMISSION COEFFICIENTS



The Faraday response tensor may be decomposed as follows:
\begin{subequations}
\begin{align}
H^{\mu \nu \kappa \lambda} =& A^{\mu \nu \kappa \lambda} + R^{\mu \nu \kappa \lambda}, \\
A^{\mu \nu \kappa \lambda} \equiv& \frac{1}{2}\left( g^{\nu \lambda} A^{\mu \kappa} + g^{\mu \kappa} A^{\lambda \nu} \right), \\
R^{\mu \nu \kappa \lambda} \equiv& \frac{1}{2}\left( g^{\nu \lambda} R^{\mu \kappa} + g^{\mu \kappa} R^{\lambda \nu} \right),
\end{align}
\end{subequations}
where $A^{\mu \nu \kappa \lambda}$ and $R^{\mu \nu \kappa \lambda}$ denote the absorption and Faraday rotation parts of $H^{\mu \nu \kappa \lambda}$. Their components $A^{\mu \nu}$ and $R^{\mu \nu}$ are given in the plasma frame by
\begin{equation}
A^{(a) (b)} \equiv 
\renewcommand{\arraystretch}{1.2}
   h \nu \left(
         \begin{array}{cccc}
0 & 0 & 0 & 0 \\
0 & \alpha_I + \alpha_Q & \alpha_U + i \alpha_V & 0 \\
0 & \alpha_U - i \alpha_V & \alpha_I - \alpha_Q & 0 \\
0 & 0 & 0 & 0 
        \end{array}
    \right)
\end{equation}
and
\begin{equation}
R^{(a) (b)} \equiv 
\renewcommand{\arraystretch}{1.2}
    -i h \nu \left(
         \begin{array}{cccc}
0 & 0 & 0 & 0 \\
0 & r_Q & r_U + i r_V & 0 \\
0 & r_U - i r_V & -r_Q & 0 \\
0 & 0 & 0 & 0 
        \end{array}
    \right),
\end{equation}
respectively, where $h\nu$ is the photon energy of the ray and $\alpha$ and $r$ are absorption and Faraday rotation coefficients (Section \ref{sec:coefficients}). %TODO: MAKE SECTION FOR THESE COEFFS AND REFERENCE TO IT

%\subsection{Transformation to observer frame}
